COVID-19: Tail Risk and Predictive Regressions

The paper focuses on econometrically justified robust analysis of the effects of the COVID-19 pandemic on financial markets in different countries across the World. It provides the results of robust estimation and inference on predictive regressions for returns on major stock indexes in 23 countries in North and South America, Europe, and Asia incorporating the time series of reported infections and deaths from COVID-19. We also present a detailed study of persistence, heavy-tailedness and tail risk properties of the time series of the COVID-19 infections and death rates that motivate the necessity in applications of robust inference methods in the analysis. Econometrically justified analysis is based on heteroskedasticity and autocorrelation consistent (HAC) inference methods, recently developed robust $t$-statistic inference approaches and robust tail index estimation.

==> SecondDiff.csv <==
,United Kingdom,France,Italy,Spain,Russia,Netherlands,Sweden,India,Austria,Finland,Ireland,US,Lithuania,Canada,Brazil,Mexico,Argentina,Japan,China,South Korea,Indonesia,Australia
-0.693147181,6.408528791,6.680854679,5.332718793,7.696667082,5.267858159,4.875197323,4.976733742,7.392031568,3.044522438,3.663561646,5.272999559,7.421177529,1.609437912,4.9698133,7.145984468,6.646390515,3.555348061,3.583518938,7.162397497,2.302585093,3.912023005,2.079441542
0.405465108,6.345636361,6.541029999,5.323009979,7.072421901,4.8978398,4.584967479,4.624972813,5.811140993,2.833213344,2.708050201,3.737669618,6.805722553,1.386294361,4.779123493,6.542471961,6.487684018,3.135494216,3.36729583,5.509388337,2.197224577,3.828641396,1.791759469
0.916290732,6.146329258,6.369900983,5.298317367,6.455198563,4.442651256,4.574710979,4.543294782,5.564520407,2.564949357,2.079441542,3.63758616,6.693323668,1.386294361,4.779123493,6.484635236,6.432940093,2.772588722,3.36729583,5.323009979,1.945910149,3.80666249,1.609437912
1.252762968,6.09356977,6.361302478,5.262690189,6.32256524,4.406719247,4.406719247,4.49980967,5.030437921,2.197224577,2.079441542,2.995732274,6.672032945,1.098612289,4.574710979,6.459904454,5.673323267,2.63905733,3.295836866,4.997212274,1.945910149,3.526360525,1.098612289
1.504077397,6.033086222,5.940171253,5.111987788,5.910796644,4.077537444,4.219507705,4.382026635,4.934473933,2.079441542,1.791759469,2.833213344,6.658011046,0.693147181,4.276666119,6.385194399,5.568344504,2.564949357,3.044522438,4.025351691,1.791759469,3.465735903,1.098612289
1.704748092,5.998936562,5.789960171,4.955827058,5.863631176,4.060443011,4.110873864,4.356708827,4.672828834,2.079441542,1.609437912,2.772588722,6.625392368,0.693147181,4.158883083,6.263398263,5.501258211,2.564949357,2.995732274,3.713572067,1.791759469,3.401197382,0.693147181
1.871802177,5.955837369,5.749392986,4.905274778,5.834810737,4.060443011,3.891820298,4.17438727,4.521788577,2.079441542,1.386294361,2.48490665,6.466144724,0.693147181,4.110873864,5.978885765,5.488937726,2.48490665,2.772588722,3.583518938,1.609437912,3.36729583,0.693147181
2.014903021,5.713732806,5.590986981,4.890349128,5.164785974,3.970291914,3.663561646,4.043051268,4.317488114,1.945910149,1.386294361,2.397895273,6.439350371,0.693147181,3.988984047,5.743003188,5.451038454,2.397895273,2.708050201,3.135494216,1.609437912,3.33220451,0.693147181
2.140066163,5.66296048,5.272999559,4.86753445,5.023880521,3.912023005,3.63758616,4.043051268,4.007333185,1.945910149,1.386294361,2.397895273,6.388561406,0.693147181,3.970291914,5.631211782,5.327876169,2.302585093,2.63905733,2.708050201,1.386294361,3.258096538,0.693147181
2.251291799,5.648974238,5.262690189,4.709530201,4.983606622,3.80666249,3.583518938,4.025351691,3.784189634,1.791759469,1.386294361,2.397895273,6.376726948,0.693147181,3.970291914,5.627621114,5.236441963,2.079441542,2.564949357,2.708050201,1.386294361,3.218875825,0
2.351375257,5.627621114,5.141663557,4.574710979,4.955827058,3.465735903,3.526360525,4.007333185,3.663561646,1.791759469,1.386294361,2.302585093,6.270988432,0.693147181,3.784189634,5.560681631,5.187385806,2.079441542,2.397895273,2.564949357,1.386294361,3.135494216,0
2.442347035,5.583496309,5.117993812,4.382026635,4.927253685,3.258096538,3.433987204,3.871201011,3.663561646,1.609437912,1.098612289,2.302585093,6.22059017,0.693147181,3.761200116,5.541263545,5.135798437,1.945910149,2.302585093,2.48490665,1.098612289,3.091042453,0
2.525728644,5.451038454,5.023880521,4.290459441,4.779123493,3.258096538,3.36729583,3.871201011,3.63758616,1.609437912,1.098612289,2.302585093,6.198478716,0,3.737669618,5.446737372,5.111987788,1.945910149,2.302585093,2.197224577,1.098612289,3.044522438,0
2.602689685,5.272999559,4.927253685,4.262679877,4.762173935,3.17805383,3.218875825,3.850147602,3.63758616,1.386294361,1.098612289,2.197224577,6.194405391,0,3.737669618,5.416100402,5.036952602,1.791759469,2.302585093,2.197224577,1.098612289,3.044522438,0
2.674148649,5.231108617,4.8978398,4.219507705,4.521788577,3.17805383,2.890371758,3.784189634,3.583518938,1.386294361,1.098612289,2.197224577,6.115892125,0,3.713572067,5.318119994,4.779123493,1.791759469,2.197224577,2.079441542,1.098612289,2.890371758,0
2.740840024,5.214935758,4.828313737,4.204692619,4.382026635,3.135494216,2.833213344,3.761200116,3.433987204,1.386294361,0.693147181,2.197224577,6.11146734,0,3.688879454,5.093750201,4.779123493,1.791759469,2.197224577,1.945910149,1.098612289,2.890371758,0
2.803360381,5.204006687,4.718498871,4.17438727,4.356708827,2.995732274,2.833213344,3.688879454,3.433987204,1.386294361,0.693147181,2.079441542,6.089044875,0,3.663561646,5.036952602,4.718498871,1.609437912,2.079441542,1.945910149,0.693147181,2.890371758,0
2.862200881,5.198497031,4.624972813,4.143134726,4.343805422,2.995732274,2.833213344,3.63758616,3.258096538,1.098612289,0.693147181,1.945910149,6.059123196,0,3.63758616,5.036952602,4.49980967,1.609437912,2.079441542,1.945910149,0.693147181,2.833213344,0
2.917770732,5.068904202,4.553876892,4.110873864,4.262679877,2.944438979,2.772588722,3.63758616,3.17805383,1.098612289,0.693147181,1.386294361,6.01615716,0,3.610917913,4.96284463,4.454347296,1.609437912,1.945910149,1.945910149,0.693147181,2.833213344,0
2.970414466,4.605170186,4.442651256,4.025351691,4.17438727,2.890371758,2.708050201,3.583518938,3.17805383,1.098612289,0.693147181,1.386294361,6.00635316,0,3.526360525,4.941642423,4.094344562,1.609437912,1.791759469,1.791759469,0.693147181,2.833213344,0
3.020424886,4.477336814,4.418840608,3.970291914,4.077537444,2.890371758,2.63905733,3.465735903,3.091042453,0.693147181,0.693147181,1.386294361,5.837730447,0,3.496507561,4.820281566,4.077537444,1.609437912,1.791759469,1.791759469,0.693147181,2.772588722,0
3.068052935,4.418840608,4.406719247,3.912023005,4.007333185,2.890371758,2.564949357,3.433987204,3.044522438,0.693147181,0.693147181,1.386294361,5.560681631,0,3.401197382,4.779123493,3.970291914,1.386294361,1.609437912,1.791759469,0.693147181,2.708050201,0
3.113515309,4.343805422,4.33073334,3.891820298,3.970291914,2.63905733,2.48490665,3.433987204,2.995732274,0.693147181,0.693147181,1.386294361,5.525452939,0,3.295836866,4.59511985,3.951243719,1.386294361,1.609437912,1.609437912,0.693147181,2.708050201,0
3.157000421,4.317488114,4.290459441,3.891820298,3.761200116,2.564949357,2.48490665,3.401197382,2.995732274,0.693147181,0.693147181,1.386294361,5.472270674,0,3.295836866,4.477336814,3.784189634,1.386294361,1.609437912,1.386294361,0,2.63905733,0
3.198673118,4.219507705,4.17438727,3.761200116,3.761200116,2.564949357,2.397895273,3.36729583,2.995732274,0.693147181,0,1.098612289,5.278114659,0,3.295836866,4.465908119,3.63758616,1.386294361,1.386294361,1.386294361,0,2.564949357,0
3.238678452,4.189654742,4.094344562,3.737669618,3.713572067,2.48490665,2.302585093,3.33220451,2.995732274,0.693147181,0,1.098612289,5.262690189,0,3.218875825,4.369447852,3.610917913,1.386294361,1.386294361,1.386294361,0,2.48490665,0
3.277144733,4.17438727,4.060443011,3.713572067,3.63758616,2.48490665,2.079441542,3.258096538,2.944438979,0.693147181,0,1.098612289,5.198497031,0,3.091042453,4.248495242,3.526360525,1.386294361,1.386294361,1.098612289,0,2.48490665,
3.314186005,4.143134726,4.007333185,3.663561646,3.496507561,2.397895273,1.945910149,3.258096538,2.890371758,0.693147181,0,1.098612289,5.111987788,0,3.044522438,4.17438727,3.496507561,1.386294361,1.386294361,1.098612289,0,2.197224577,
3.349904087,4.077537444,3.988984047,3.583518938,3.465735903,2.302585093,1.945910149,3.258096538,2.890371758,0.693147181,0,1.098612289,5.099866428,0,3.044522438,4.143134726,3.33220451,1.098612289,1.386294361,0.693147181,0,2.079441542,
3.384390263,3.931825633,3.713572067,3.496507561,3.433987204,2.197224577,1.791759469,3.258096538,2.890371758,0.693147181,0,1.098612289,4.976733742,0,2.708050201,4.143134726,3.218875825,1.098612289,1.386294361,0.693147181,0,2.079441542,
3.417726684,3.891820298,3.555348061,3.36729583,3.17805383,2.079441542,1.609437912,3.218875825,2.772588722,0.693147181,0,1.098612289,4.94875989,0,2.63905733,3.931825633,3.17805383,1.098612289,1.098612289,0.693147181,0,1.945910149,
3.449987546,3.828641396,3.526360525,3.33220451,3.044522438,2.079441542,1.609437912,3.218875825,2.708050201,0.693147181,0,1.098612289,4.804021045,0,2.564949357,3.850147602,3.17805383,1.098612289,1.098612289,0.693147181,0,1.945910149,
3.481240089,3.663561646,3.496507561,3.295836866,2.772588722,1.945910149,1.609437912,3.044522438,2.708050201,0,0,0.693147181,4.770684624,0,2.564949357,3.80666249,3.135494216,1.098612289,0.693147181,0.693147181,0,1.945910149,
3.511545439,3.63758616,3.433987204,3.218875825,2.48490665,1.945910149,1.609437912,2.833213344,2.63905733,0,0,0.693147181,4.59511985,0,2.397895273,3.784189634,3.135494216,1.098612289,0.693147181,0.693147181,0,1.791759469,
3.540959324,3.610917913,3.36729583,3.17805383,2.397895273,1.945910149,1.609437912,2.833213344,2.63905733,0,0,0.693147181,4.574710979,,2.397895273,3.610917913,2.944438979,1.098612289,0.693147181,0.693147181,0,1.791759469,
3.569532696,3.555348061,3.33220451,3.135494216,2.079441542,1.791759469,1.386294361,2.708050201,2.63905733,0,0,0.693147181,4.48863637,,2.397895273,3.465735903,2.833213344,1.098612289,0.693147181,0.693147181,0,1.609437912,
3.597312261,3.526360525,3.044522438,3.135494216,1.791759469,1.791759469,1.386294361,2.63905733,2.63905733,0,0,0.693147181,4.317488114,,2.302585093,3.36729583,2.772588722,1.098612289,0.693147181,0,0,1.609437912,
3.624340933,2.995732274,2.995732274,3.091042453,1.791759469,1.791759469,1.386294361,2.63905733,2.63905733,0,,0,4.290459441,,2.079441542,3.36729583,2.564949357,1.098612289,0.693147181,0,0,1.609437912,
3.650658241,2.890371758,2.772588722,3.044522438,1.609437912,1.791759469,1.386294361,2.564949357,2.48490665,0,,0,4.060443011,,2.079441542,3.258096538,2.197224577,1.098612289,0.693147181,0,0,1.609437912,
3.676300672,2.833213344,2.63905733,3.044522438,1.609437912,1.791759469,1.098612289,2.564949357,2.397895273,0,,0,3.988984047,,2.079441542,2.944438979,1.945910149,0.693147181,0.693147181,0,0,1.386294361,
3.701301974,2.564949357,2.564949357,2.833213344,1.609437912,1.791759469,0.693147181,2.564949357,2.397895273,0,,0,3.951243719,,2.079441542,2.833213344,1.609437912,0.693147181,0,0,0,1.386294361,
3.725693427,2.564949357,2.564949357,2.833213344,1.386294361,1.791759469,0.693147181,2.48490665,2.397895273,0,,0,3.951243719,,1.945910149,2.708050201,1.386294361,0.693147181,0,0,0,1.386294361,
3.749504076,2.302585093,2.564949357,2.772588722,1.386294361,1.609437912,0.693147181,2.397895273,2.397895273,0,,0,3.931825633,,1.791759469,2.397895273,1.386294361,0.693147181,0,,0,1.098612289,
3.772760938,2.197224577,2.302585093,2.63905733,1.386294361,1.609437912,0.693147181,2.302585093,2.397895273,0,,0,3.737669618,,1.791759469,2.397895273,0.693147181,0.693147181,0,,0,1.098612289,
3.795489189,2.197224577,2.079441542,2.63905733,1.098612289,1.609437912,0,2.302585093,2.079441542,0,,0,3.688879454,,1.609437912,1.791759469,0,0.693147181,0,,,1.098612289,
3.817712326,2.079441542,1.791759469,2.63905733,0.693147181,1.609437912,0,2.197224577,1.791759469,,,0,3.526360525,,1.386294361,1.791759469,0,0,0,,,1.098612289,
3.839452313,1.098612289,1.609437912,2.564949357,0.693147181,1.386294361,0,2.197224577,1.791759469,,,0,3.433987204,,1.386294361,1.791759469,0,0,0,,,0,
3.860729711,1.098612289,1.609437912,2.564949357,0.693147181,1.386294361,0,2.197224577,1.609437912,,,0,3.218875825,,1.386294361,1.609437912,0,0,0,,,0,
3.881563798,0.693147181,1.386294361,2.48490665,0,0.693147181,0,2.079441542,1.386294361,,,0,3.135494216,,1.098612289,1.386294361,,0,0,,,0,
3.90197267,0.693147181,0.693147181,2.197224577,0,0.693147181,0,2.079441542,1.386294361,,,0,3.044522438,,1.098612289,1.098612289,,0,0,,,0,
3.921973336,0,0.693147181,2.079441542,0,0,,1.945910149,1.386294361,,,,2.944438979,,0.693147181,0.693147181,,0,0,,,,
3.941581808,0,0.693147181,2.079441542,0,0,,1.609437912,1.386294361,,,,2.708050201,,0.693147181,0.693147181,,0,0,,,,
3.96081317,,0,1.791759469,0,0,,1.386294361,1.098612289,,,,1.945910149,,0.693147181,0,,0,0,,,,
3.979681654,,0,1.386294361,0,,,1.098612289,0.693147181,,,,1.791759469,,0.693147181,0,,0,,,,,
3.998200702,,0,1.098612289,0,,,1.098612289,0.693147181,,,,1.791759469,,0,0,,,,,,,
4.016383021,,0,1.098612289,,,,0.693147181,0.693147181,,,,1.609437912,,0,0,,,,,,,
4.034240638,,0,1.098612289,,,,0.693147181,0.693147181,,,,1.609437912,,0,,,,,,,,
4.051784948,,0,0.693147181,,,,0.693147181,0.693147181,,,,1.098612289,,,,,,,,,,
4.069026754,,0,0,,,,0,0,,,,1.098612289,,,,,,,,,,
4.085976313,,,0,,,,0,0,,,,0,,,,,,,,,,
4.102643365,,,,,,,0,0,,,,0,,,,,,,,,,
4.119037175,,,,,,,,0,,,,0,,,,,,,,,,
4.135166557,,,,,,,,0,,,,0,,,,,,,,,,
4.151039906,,,,,,,,,,,,,,,,,,,,,,
4.166665224,,,,,,,,,,,,,,,,,,,,,,
4.182050143,,,,,,,,,,,,,,,,,,,,,,
4.197201948,,,,,,,,,,,,,,,,,,,,,,
4.212127598,,,,,,,,,,,,,,,,,,,,,,
4.226833745,,,,,,,,,,,,,,,,,,,,,,
4.241326753,,,,,,,,,,,,,,,,,,,,,,
4.25561271,,,,,,,,,,,,,,,,,,,,,,
4.26969745,,,,,,,,,,,,,,,,,,,,,,
4.283586562,,,,,,,,,,,,,,,,,,,,,,
4.297285406,,,,,,,,,,,,,,,,,,,,,,
4.310799125,,,,,,,,,,,,,,,,,,,,,,
4.324132656,,,,,,,,,,,,,,,,,,,,,,
4.337290741,,,,,,,,,,,,,,,,,,,,,,
4.350277936,,,,,,,,,,,,,,,,,,,,,,
4.363098625,,,,,,,,,,,,,,,,,,,,,,
4.375757022,,,,,,,,,,,,,,,,,,,,,,
4.388257184,,,,,,,,,,,,,,,,,,,,,,
4.40060302,,,,,,,,,,,,,,,,,,,,,,
4.412798293,,,,,,,,,,,,,,,,,,,,,,
4.424846632,,,,,,,,,,,,,,,,,,,,,,
4.436751534,,,,,,,,,,,,,,,,,,,,,,
4.448516376,,,,,,,,,,,,,,,,,,,,,,
4.460144414,,,,,,,,,,,,,,,,,,,,,,
4.471638793,,,,,,,,,,,,,,,,,,,,,,
4.483002552,,,,,,,,,,,,,,,,,,,,,,
4.494238625,,,,,,,,,,,,,,,,,,,,,,
4.505349851,,,,,,,,,,,,,,,,,,,,,,
4.516338972,,,,,,,,,,,,,,,,,,,,,,
4.527208645,,,,,,,,,,,,,,,,,,,,,,
4.537961436,,,,,,,,,,,,,,,,,,,,,,
4.548599834,,,,,,,,,,,,,,,,,,,,,,
4.559126247,,,,,,,,,,,,,,,,,,,,,,
4.569543008,,,,,,,,,,,,,,,,,,,,,,
4.579852378,,,,,,,,,,,,,,,,,,,,,,
4.590056548,,,,,,,,,,,,,,,,,,,,,,
4.600157644,,,,,,,,,,,,,,,,,,,,,,
4.610157727,,,,,,,,,,,,,,,,,,,,,,
4.620058798,,,,,,,,,,,,,,,,,,,,,,
4.629862799,,,,,,,,,,,,,,,,,,,,,,
4.639571613,,,,,,,,,,,,,,,,,,,,,,
4.649187071,,,,,,,,,,,,,,,,,,,,,,
4.658710953,,,,,,,,,,,,,,,,,,,,,,
4.668144985,,,,,,,,,,,,,,,,,,,,,,
4.677490848,,,,,,,,,,,,,,,,,,,,,,
4.686750173,,,,,,,,,,,,,,,,,,,,,,
4.695924549,,,,,,,,,,,,,,,,,,,,,,
4.705015521,,,,,,,,,,,,,,,,,,,,,,
4.714024591,,,,,,,,,,,,,,,,,,,,,,
4.722953222,,,,,,,,,,,,,,,,,,,,,,
4.731802837,,,,,,,,,,,,,,,,,,,,,,
4.740574823,,,,,,,,,,,,,,,,,,,,,,
4.74927053,,,,,,,,,,,,,,,,,,,,,,
4.757891273,,,,,,,,,,,,,,,,,,,,,,
4.766438334,,,,,,,,,,,,,,,,,,,,,,
4.774912961,,,,,,,,,,,,,,,,,,,,,,
4.783316371,,,,,,,,,,,,,,,,,,,,,,
4.791649753,,,,,,,,,,,,,,,,,,,,,,
4.799914263,,,,,,,,,,,,,,,,,,,,,,
4.80811103,,,,,,,,,,,,,,,,,,,,,,
4.816241156,,,,,,,,,,,,,,,,,,,,,,
4.824305716,,,,,,,,,,,,,,,,,,,,,,
4.832305759,,,,,,,,,,,,,,,,,,,,,,
4.840242308,,,,,,,,,,,,,,,,,,,,,,
4.848116365,,,,,,,,,,,,,,,,,,,,,,
4.855928904,,,,,,,,,,,,,,,,,,,,,,
4.863680881,,,,,,,,,,,,,,,,,,,,,,
4.871373227,,,,,,,,,,,,,,,,,,,,,,
4.879006852,,,,,,,,,,,,,,,,,,,,,,
4.886582645,,,,,,,,,,,,,,,,,,,,,,
4.894101478,,,,,,,,,,,,,,,,,,,,,,
4.901564199,,,,,,,,,,,,,,,,,,,,,,
4.90897164,,,,,,,,,,,,,,,,,,,,,,
4.916324615,,,,,,,,,,,,,,,,,,,,,,
4.923623917,,,,,,,,,,,,,,,,,,,,,,
4.930870326,,,,,,,,,,,,,,,,,,,,,,
4.938064601,,,,,,,,,,,,,,,,,,,,,,
4.945207489,,,,,,,,,,,,,,,,,,,,,,
4.952299717,,,,,,,,,,,,,,,,,,,,,,
4.959342,,,,,,,,,,,,,,,,,,,,,,
4.966335035,,,,,,,,,,,,,,,,,,,,,,
4.973279508,,,,,,,,,,,,,,,,,,,,,,
4.980176087,,,,,,,,,,,,,,,,,,,,,,
4.987025428,,,,,,,,,,,,,,,,,,,,,,
4.993828176,,,,,,,,,,,,,,,,,,,,,,
5.000584958,,,,,,,,,,,,,,,,,,,,,,
5.007296393,,,,,,,,,,,,,,,,,,,,,,
5.013963084,,,,,,,,,,,,,,,,,,,,,,
5.020585625,,,,,,,,,,,,,,,,,,,,,,
5.027164596,,,,,,,,,,,,,,,,,,,,,,
5.033700567,,,,,,,,,,,,,,,,,,,,,,
5.040194096,,,,,,,,,,,,,,,,,,,,,,
5.046645732,,,,,,,,,,,,,,,,,,,,,,
5.05305601,,,,,,,,,,,,,,,,,,,,,,
5.059425458,,,,,,,,,,,,,,,,,,,,,,
5.065754593,,,,,,,,,,,,,,,,,,,,,,
5.072043922,,,,,,,,,,,,,,,,,,,,,,
5.078293943,,,,,,,,,,,,,,,,,,,,,,

